A Graph Neural Network Approach for Product Relationship Prediction

Graph Neural Networks have revolutionized many machine learning tasks in recent years, ranging from drug discovery, recommendation systems, image classification, social network analysis to natural language understanding. This paper shows their efficacy in modeling relationships between products and making predictions for unseen product networks. By representing products as nodes and their relationships as edges of a graph, we show how an inductive graph neural network approach, named GraphSAGE, can efficiently learn continuous representations for nodes and edges. These representations also capture product feature information such as price, brand, or engineering attributes. They are combined with a classification model for predicting the existence of the relationship between products. Using a case study of the Chinese car market, we find that our method yields double the prediction performance compared to an Exponential Random Graph Model-based method for predicting the co-consideration relationship between cars. While a vanilla GraphSAGE requires a partial network to make predictions, we introduce an `adjacency prediction model' to circumvent this limitation. This enables us to predict product relationships when no neighborhood information is known. Finally, we demonstrate how a permutation-based interpretability analysis can provide insights on how design attributes impact the predictions of relationships between products. This work provides a systematic method to predict the relationships between products in many different markets.

==> data.txt <==
Attribute;Variable Type;Importance;Sample Values
Make;Categorical, Nominal;0.0244;Audi, Ford
Body Type and Number of Doors;Categorical, Nominal;0.0126;2 Door Coupe
Segment (Detailed);Categorical, Nominal;0.0115;CD Premium Car
Segment Number;Categorical, Nominal;0.0089;1, 2, 3
Segment (Combined);Categorical, Nominal;0.0081;B, C
Market Category;Categorical, Nominal;0.0059;Small Size
Body Type;Categorical, Nominal;0.005;Coupe
Community;Categorical, Nominal;0.0045;1, 2, 3
Brand Origin;Categorical, Nominal;0.0041;European, Japanese
Import;Categorical, Binary;0.0038;[0, 1]
Lane Assistance;Categorical, Binary;0.0015;[0, 1]
Third row of seats;Categorical, Binary;0.0014;[0, 1]
Park Assistance;Categorical, Binary;0.0006;[0, 1]
AWD;Categorical, Binary;0.0003;[0, 1]
Leather Seats;Categorical, Binary;0.0001;[0, 1]
EngineSize log;Numerical, Continuous;-0.0;10.4409
Alloy Wheels;Categorical, Binary;-0.0002;[0, 1]
Fuel Consumption;Numerical, Continuous;-0.0002;8.216
Fuel per Power;Numerical, Continuous;-0.0002;0.066
Luxury;Categorical, Binary;-0.0003;[0, 1]
Autotrans;Categorical, Binary;-0.0003;[0, 1]
Year of Data;Numerical, Discrete;-0.0004;2013,2014
Price log;Numerical, Continuous;-0.0004;16.0406
Stability Control;Categorical, Binary;-0.0005;[0, 1]
Fuel Type;Categorical, Nominal;-0.0005;ICE
Power log;Numerical, Continuous;-0.0007;6.7535
Side Airbags;Categorical, Binary;-0.0007;[0, 1]
Navigation;Categorical, Binary;-0.0008;[0, 1]
Turbo;Categorical, Binary;-0.0014;[0, 1]

